From Design to Implementation: an Automated, Credible Autocoding Chain for Control Systems

This article describes a fully automated, credible autocoding chain for control systems. The framework generates code, along with guarantees of high level functional properties which can be independently verified. It relies on domain specific knowledge and fomal methods of analysis to address a context of heightened safety requirements for critical embedded systems and ever-increasing costs of verification and validation. The platform strives to bridge the semantic gap between domain expert and code verification expert. First, a graphical dataflow language is extended with annotation symbols enabling the control engineer to express high level properties of its control law within the framework of a familiar language. An existing autocoder is enhanced to both generate the code implementing the initial design, but also to carry high level properties down to annotations at the level of the code. Finally, using customized code analysis tools, certificates are generated which guarantee the correctness of the annotations with respect to the code, and can be verified using existing static analysis tools. Only a subset of properties and controllers are handled at this point.

==> verified_process.tikz <==
\hspace{-32em}
\begin{tikzpicture}[node distance = 2cm, auto, outer sep=0pt, inner sep=0pt,
   every state/.style={draw=blue!50,very
    thick,fill=blue!20}]
\node (1-8) (init_curve) {};
\node (a2) at ([shift={(-1,-.2)}] init_curve) {};
\node (a1) at ([shift={(0,-3)}] a2) {};
\node (a3) at ([shift={(0,-1.7)}] a1) {};
\node (a4) at ([shift={(8,.5)}] a1) {};


% courbe V

\node (start_v) at ([shift={(-1,1)}] a2) {};
\node (end_v) at ([shift={(1,0)}] a4 |- start_v) {};
\node (control1_v) at ([shift={(1,-6)}] a1) {};
\node (control2_v) at ([shift={(-1,-6)}] a4) {};

\draw[draw=black!15, line width=2.5pt] (start_v) .. controls (control1_v) and (control2_v) ..  (end_v);

% simulink 

\node[block,ultra thick,text width=2cm] (simulink) at ([shift={(-1.2,1)}]a2) {Simulink};
\node[proof block,ultra thick,text width=2cm] (simulink_proof) at ([shift={(1.9,.3)}]simulink) {+ Stability
  proofs};


% lustre
\node (lustre) at ([shift={(-.9,1.6)}]a1) {};%  {
%   \begin{tikzpicture}
%     \node (init) {};
%     \node[text height=.4cm] (text) at ([shift={(-2,-.6)}]init) {+ Safety Arch.~~~~~~~~~~};
%   \end{tikzpicture}
% };
\node (lustre2) at ([shift={(-.8,.3)}]lustre) {};

\node(lustre_proof) at ([shift={(2,.3)}]lustre2) {};
\node (lustre_proof) at ([shift={(2.5,-.6)}]lustre2) {};

% code + binary

\node[block,text width=2cm] (code_2) at ([shift={(1.1,-1.4)}]lustre) {C code};
\node[proof block,text width=4.2em,text height=.5em] (code_proof_2) at ([shift={(1.5,.5)}]code_2) {+ ACSL};

\node (code) at ([shift={(2,-2.4)}]lustre) {};
\node (code_proof) at ([shift={(1.5,.5)}]code) {};
\node (code_proof) at ([shift={(1.5,-.35)}]code) {};

\node[block]%[onslide=<-9>{invisible}] 
(bin) at ([shift={(2.7,-2.5)}] code) {Binary};


%Autoproving

\node[block,text width=2cm] (pvs) at ([shift={(7.8,0)}]code_2) {PVS theories};
\node[proof block,text width=4.2em,text height=.8em] (pvs_proof) at ([shift={(1.5,.5)}]pvs) {+ PVS proofs};




% Autocoding

\draw[->,thick,dashed] (simulink.south) .. controls ([shift={(-.8,.7)}]code_2.north west) 
.. node[swap,text width=1.4cm,font=\tiny] {Extended GeneAuto} (code_2.west);
\draw[->,thick,dotted] (code_2.south) .. controls ([shift={(-2.5,1.1)}]bin.west)
.. node[swap,text width=2cm,font=\tiny] {Certified Compiler eg. Compcert} (bin.west) ;
\draw[->,thick,dashed] (code_2.east) .. controls ([shift={(-2.8,-0.5)}]pvs.west) .. 
node[swap,text width=2cm,font=\tiny] {Frama-C + custom plugin} (pvs.west);

% Legende

\draw[->,thick,dashed] (-5.5,-6.3) -- (-4.5,-6.3);
\node[font=\tiny,text width=3cm] (leg0) at (-2.8,-6.3) {Autocoder + annotation};
\node[rectangle, ultra thick, draw, fill=blue!20, minimum width=2ex, text centered, rounded
corners, minimum height=2ex] (legende1) at (-5.4,-6.8) {};
\node[rectangle, draw, fill=blue!20, minimum width=2ex, text centered, rounded corners, minimum height=2ex] (legende2) at ([shift={(.6,0)}]legende1) {};\
\node (legende3) at ([shift={(.3,0)}]legende1) {/};
\node[font=\tiny] (leg1) at ([shift={(3.2,0)}]legende3) {Manually written vs Generated model/code/prop};


\node (l1_s) at ([shift={(-2.,-1.5)}] simulink.south) {};
\node (l1_e) at ([shift={(1,0)}] end_v |- l1_s) {};
\path[dotted] (l1_s) edge (l1_e);

\node (l2_s) at ([shift={(-5.2,-1.)}] code.south) {};
\node (l2_e) at ([shift={(1,0)}] end_v |- l2_s) {};
\path[dotted] (l2_s) edge (l2_e);

% Comments
\node (ralign) at ([shift={(5.7,2)}] simulink) {};
\node[text width=5cm,font=\small] (slc1) at (ralign |- simulink_proof){Constructive proofs: need to be anchored in the source};


% \node[text width=5.5cm,font=\small] (lc1) at ([shift={(0,.75)}] ralign |- lustre){Replay stability proofs};% at Lustre level {\footnotesize (with RC/NASA PVS backend)}};
% \node[text width=5cm,font=\small] (lc2) at ([shift={(-.25,0)}] ralign |- lustre){Verify Safety Architecture};
% %\node[text width=5cm,font=\footnotesize] (lc3) at ([shift={(-.2,-.3)}] ralign |- lustre){Kind - Kind-AI - Stuff};

% \node[text width=5.5cm,font=\small] (cc1) at ([shift={(1.5,.75)}] ralign |- code){Replay Stability proofs};
% \node[text width=5.5cm,font=\small] (cc2) at ([shift={(1.5,.2)}] ralign |- code){Replay Safety proofs};
% \node[text width=4cm,font=\small] (cc3) at ([shift={(.75,-.55)}] ralign |- code){Address language or hardware issues};
%\node[text width=5.5cm,font=\footnotesize] (cc4) at ([shift={(1.5,-1.1)}] ralign |- code){(IKOS, Frama-C, ...)};


% %\path[->,line width=1.5pt] (simulink) edge (lustre) (lustre) edge (code) (simulink) edge [bend
% %right=50] (code) (wp4) edge (simulink) (wp4) edge (lustre) (wp4) edge (code);

% \path[->,,line width=.7pt] (simulink) edge [bend right=30] (lustre.west) (simulink_proof) edge[bend left=40] (lustre_proof.north east);
% \path[->,,line width=.7pt] (lustre) edge [bend right=30] (code.west) (lustre_proof) edge[bend left=40] (code_proof.north east);

% \node[text width=4.5cm,fill=white] (pvs4lustre) at ([shift={(4.7,.5)}] lustre) {\small{PVS 4 Lustre (RC \& NASA)}};
% %\node[block,text width=4.5cm,ellipse,fill=white!90,draw=red] (pvs4lustre) at ([shift={(5,.5)}] lustre) {\small{PVS 4 Lustre (RC \& NASA)}};
% \node[text width=4.5cm,fill=white] (kind) at ([shift={(0,-.5)}] pvs4lustre) {\small{Kind (U.of Iowa)}};
% \node[text width=4.5cm,fill=white] (stuff) at ([shift={(0,-1)}] pvs4lustre) {\small{Stuff (ONERA \& RCF)}};
% \path[line width=.5pt] ([shift={(-.1,0)}] pvs4lustre.north west) edge ([shift={(-.1,-1.3)}] pvs4lustre.north west);
% \node[text width=4.5cm,fill=white] (pvs4c) at (pvs4lustre |- code) {\small{PVS 4 C (GT \& NASA)}};
% \path[line width=.5pt] ([shift={(-.1,0)}] pvs4c.north west) edge ([shift={(-.1,-.3)}] pvs4c.north west);

% %\node[block,ellipse,fill=white!90,draw=red] (title) at ([shift={(5,0)}]
%  simulink) {\Large{PROOF REPLAY}};
% \node<2>[text height=1.75cm, text width=3cm,rounded corners=0.5cm,draw=red,very thick] (title) at ([shift={(3.75,-.2)}] open1) {~};
\end{tikzpicture}


%%% Local Variables: 
%%% mode: latex
%%% TeX-master: "sem.tex"
%%% End: 

% LocalWords:  init simulink onslide lustre ACSL eg Compcert Autocoder legende
% LocalWords:  ralign slc lc implem

